KBLaM: Knowledge Base augmented Language Model

In this paper, we propose Knowledge Base augmented Language Model (KBLaM), a new method for augmenting Large Language Models (LLMs) with external knowledge. KBLaM works with a knowledge base (KB) constructed from a corpus of documents, transforming each piece of knowledge in the KB into continuous key-value vector pairs via pre-trained sentence encoders with linear adapters and integrating them into pre-trained LLMs via a specialized rectangular attention mechanism. Unlike Retrieval-Augmented Generation, KBLaM eliminates external retrieval modules, and unlike in-context learning, its computational overhead scales linearly with KB size rather than quadratically. Our approach enables integrating a large KB of more than 10K triples into an 8B pre-trained LLM of only 8K context window on one single A100 80GB GPU and allows for dynamic updates without model fine-tuning or retraining. Experiments demonstrate KBLaM's effectiveness in various tasks, including question-answering and open-ended reasoning, while providing interpretable insights into its use of the augmented knowledge. Code and datasets are available at https://github.com/microsoft/KBLaM/

==> figures/figure_src/acc_results.txt <==
X:
[50, 100, 200, 400, 800, 1600, 3200, 6400]


In distrubition

[[0.968, 0.996],
[0.978, 1.   ],
[0.95 , 0.994],
[0.924, 1.   ],
[0.924, 0.998],
[0.818, 0.99 ],
[0.746, 0.972],
[0.664, 0.944]]


Out of distribution

[[0.854, 0.962],
[0.86 , 0.964],
[0.804, 0.93 ],
[0.744, 0.92 ],
[0.66 , 0.874],
[0.598, 0.8  ],
[0.554, 0.796],
[0.418, 0.68 ]]

Perturbed

[[0.872, 0.944], [0.812, 0.924], [0.781, 0.916], [0.711, 0.873], [0.644, 0.841], [0.538, 0.788], [0.433, 0.709], [0.353, 0.608]]

NQ

[[0.376, 0.786], [0.264, 0.674], [0.149, 0.557], [0.108, 0.393], [0.104, 0.246], [0.081, 0.163], [0.066, 0.118], [0.057, 0.092]]

PopQA

[[0.782, 0.946], [0.71, 0.901], [0.643, 0.854], [0.563, 0.795], [0.466, 0.713], [0.387, 0.634], [0.312, 0.53], [0.246, 0.454]]


BM25----------
Synthetic data
(First element of each is top-1 accuracy, second is top-5 accuracy. Same Xs as above)
[[0.992, 1.0], [0.999, 1.0], [0.994, 1.0], [0.992, 1.0], [0.988, 1.0], [0.969, 1.0], [0.95, 1.0], [0.924, 0.999]]

Enron

[[0.998, 0.999], [0.989, 0.999], [0.982, 0.999], [0.968, 0.998], [0.948, 0.996], [0.887, 0.991], [0.863, 0.979], [0.801, 0.96]]

Perturbed

[[0.811, 0.876], [0.8, 0.873], [0.754, 0.846], [0.687, 0.833], [0.601, 0.828], [0.488, 0.78], [0.385, 0.707], [0.282, 0.59]]

NQ

[[0.991, 0.999], [0.984, 0.997], [0.977, 0.993], [0.968, 0.993], [0.956, 0.99], [0.944, 0.988], [0.919, 0.982], [0.886, 0.972]]

PopQA

[[0.998, 1.0], [0.994, 1.0], [0.991, 0.999], [0.989, 1.0], [0.977, 0.998], [0.964, 0.995], [0.944, 0.992], [0.909, 0.987]]

phi-3

GPT-data:

[[0.986, 1.0], [0.965, 0.999], [0.943, 0.998], [0.89, 0.994], [0.854, 0.989], [0.782, 0.978], [0.699, 0.943], [0.614, 0.895]]


==> figures/figure_src/bett_score_vs_triplets_results.txt <==
Zero shot
0.6252862243462974
0.5864616062395674
0.5946973709401209
0.49669268991798166

ICL:
X:
[25, 50, 100, 200]
Y:
[0.96444265, 0.96160606, 0.96360751, 0.943197  ]
[0.91917047, 0.90887853, 0.89736215]

KBLaM
X: [25, 50, 100, 200, 400, 800, 1600, 3200, 6400, 12800, 20000]

Y
[0.92085894, 0.91357169, 0.91043725, 0.90329649, 0.89099777,
       0.87177542, 0.84614836, 0.81929189, 0.79276174, 0.77145538,
       0.76432562]

[0.90937211, 0.90604423, 0.905479  , 0.8994977 , 0.88405474,
       0.86413319, 0.8365429 , 0.80445445, 0.77838013, 0.75753744,
       0.75101085]


[0.67390341, 0.67724198, 0.67223549, 0.66293945, 0.65227007,
       0.64211506, 0.63094194, 0.6192376 , 0.61199947, 0.60727296,
       0.60557103]

[0.66745603, 0.6660743 , 0.65881902, 0.64822917, 0.63959536,
       0.62910607, 0.61729661, 0.60653595, 0.59806005, 0.58925802,
       0.58974901]

PERTURBED F1 (WITH A MODEL THAT DOESN'T SAY SORRY):

[0.892, 0.883, 0.859, 0.836, 0.813, 0.785, 0.757, 0.735, 0.721, 0.713, 0.711]

- I think these are the results we wanted! :D

PERTURBED F1 (WITH SORRY REMOVED):

[0.93, 0.927, 0.926, 0.921, 0.914, 0.901, 0.898, 0.876, 0.861, 0.824, 0.805]

I guess this removes all the problems with recall from the previous result! :D i.e. it's a lot closer to the thing I measured previously by dividing by the top-5 accuracy.

PERTURBED F1:

[0.817, 0.787, 0.715, 0.669, 0.622, 0.582, 0.556, 0.54, 0.532, 0.528, 0.525]

This looks bad, but if we look at this as a fraction of the top 5 accuracy at the number of triplets, it ends up being roughly constant (for the region where these two measurements overlap, i.e. up to 6400 triples):

[0.8841991341991341, 0.8591703056768559, 0.8190148911798396, 0.7954815695600477, 0.7893401015228426, 0.8208744710860366, 0.9144736842105264]

I interpret this as something like if we retrieve correctly, we generate the right thing 80 - 90 % of the time. Because the retrieval is much harder, we end up generating much worse.

Some examples (note the name being generated differently in our output than the original due to the perturbation - this should also affect BERT score):
["Model output: The objectives of Vesp's Reach is to conserve plant species, educate visitors, and promote environmental awareness.\n", "True answer: The objectives of Vespera's Reach is to conserve plant species, educate visitors, and promote environmental awareness.\n", '-------\n', 'Model output: I am sorry I cannot find relevant information in the KB.\n', "True answer: The objectives of Hooke's Haven Hotel is to connect guests with the local culture and community.\n", '-------\n', 'Model output: I am sorry I cannot find relevant information in the KB.\n', 'True answer: The objectives of PoseidonPreserve is promote healthy skin, ensure quality, and offer a variety of options.\n', '-------\n', 'Model output: The purpose of XangaAnt is to offer a rich cultural experience for history enthusiasts and travelers.\n', 'True answer: The purpose of XangaAntillia is to offer a rich cultural experience for history enthusiasts and travelers.\n', '-------\n', 'Model output: I am sorry I cannot find relevant information in the KB.\n', "True answer: The objectives of Poseidon's Pilates is protect wildlife, educate the public, and promote biodiversity.\n", '-------\n', 'Model output: The description of Nymphwood G is a luxurious spa retreat offering holistic wellness treatments.\n', 'True answer: The description of Nymphwood Glade is a luxurious spa retreat offering holistic wellness treatments.\n', '-------\n', 'Model output: The purpose of Feynman Squad is to make history education enjoyable and give a real understanding of the past.\n', 'True answer: The purpose of Feynman Force is to bring history to life and make learning about the past enjoyable.\n', '-------\n', 'Model output: The purpose of CoralReef Sentry is to protect and restore marine ecosystems.\n', 'True answer: The purpose of CoralReef Sentinel is to protect and rehabilitate marine ecosystems.\n', '-------\n', 'Model output: The objectives of Coral Tutoring is innovate medical diagnostics, enhance patient care, and cut healthcare costs.\n', 'True answer: The objectives of Coral Tutor is innovate medical diagnostics, enhance patient care, and cut healthcare costs.\n', '-------\n', "Model output: The purpose of Dirac's Domain Lodge is to provide a unique lodging experience for literature enthusiasts.\n", "True answer: The purpose of Dirac's Domain Inn is to provide a unique and enriching lodging experience for art and literature enthusiasts.\n", 

NQ F1:

[0.496, 0.503, 0.502, 0.504, 0.505, 0.505, 0.504, 0.504, 0.503, 0.505, 0.503]
This seems to me basically random performance... I guess given how bad the retrieval is, it's no wonder.

['Model output: The type of decent that explains why all species are linked in a single tree of life.\n', 'True answer: phylogenetic\n', '-------\n', 'Model output: The assistant cannot be found in the KB.\n', 'True answer: Hayley Kiyoko\n', '-------\n', 'Model output: The debut of the Geico gecko.\n', 'True answer: actor Kelsey Grammer\n', '-------\n', 'Model output: The assistant for running for lieutenant governor in Georgia.\n', 'True answer: David Shafer\n', '-------\n', 'Model output: The theme song of Sanford and Son was written by Burt Bacharach.\n', 'True answer: Quincy Jones\n', '-------\n', 'Model output: The dot product of two vectors results in a single number.\n', 'True answer: a vector\n',

(And the answers are not good at all). I will run on a subset that's filtered for only descriptions/purpose/objectives


PopQA:

[0.548, 0.538, 0.536, 0.533, 0.528, 0.525, 0.519, 0.516, 0.514, 0.513, 0.513]

example answers:

['Model output: The composer of Take Care is hip-hop artist.\n', 'True answer: The composer of Take Care is Boi-1da.\n', '-------\n', 'Model output: The occupation of Ivan Kulichenko is a politician.\n', 'True answer: The occupation of Ivan Kulichenko is politician.\n', '-------\n', 'Model output: The father of Abby Rockefeller is a politician.\n', 'True answer: The father of Abby Rockefeller is David Rockefeller.\n', '-------\n', 'Model output: The sport that Frank Cornan plays is golf.\n', 'True answer: The sport of Frank Cornan is association football.\n', '-------\n', 'Model output: The sport Katie Taylor plays is boxing.\n', 'True answer: The sport of Katie Taylor is boxing.\n', '-------\n', 'Model output: The screenwriter for My Friends is a Buddhist monk.\n', 'True answer: The screenwriter of My Friends is Pietro Germi.\n', '-------\n', 'Model output: The composer of Silver Threads Among the Gold was a farmer.\n', 'True answer: The composer of Silver Threads Among the Gold is Hart Pease Danks.\n', '-------\n', 'Model output: The producer of Normal.\n', 'True answer: The producer of Normal is Carl Bessai.\n', '-------\n',

'Model output: The capital of Obwalden is a seat of a dairy farmer.\n', 'True answer: The capital of Obwalden is Sarnen.\n', '-------\n', 'Model output: The city where Hermann Vezin was born is not specified in the provided information.\n', 'True answer: The place of birth of Hermann Vezin is Philadelphia.\n', '-------\n', 'Model output: The author of The Program is a screenwriter.\n', 'True answer: The author of The Program is Gregg Hurwitz.\n', '-------\n', 'Model output: The occupation of Susan Soltero is a journalist.\n', 'True answer: The occupation of Susan Soltero is journalist.\n', '-------\n', 'Model output: The flag of Belize is a red, white, and blue color.\n', 'True answer: The color of flag of Belize is red.\n', '-------\n', 'Model output: The capital of New South Wales is Sydney.\n', 'True answer: The capital of New South Wales is Sydney.\n', '-------\n', 'Model output: The capital of Artern is cotton, children, and education.\n', 'True answer: The capital of Artern is Artern.\n', '-------\n', 'Model output: The director of Terry is an entrepreneur.\n', 'True answer: The director of Terry is Don McBrearty.\n', '-------\n', 'Model output: The director of D Company is a yoga instructor.\n', 'True answer: The director of D Company is Shaji Kailas.\n', '-------\n', 'Model output: The author of Something Special is an anthology editor.\n', 'True answer: The author of Something Special is Iris Murdoch.\n', '-------\n',

PHI 3----------------------------------------------------

F1 on synthetic data (post-bugfix):

OLD RESULTS: [0.788, 0.804, 0.82, 0.82, 0.815, 0.798, 0.78, 0.761, 0.744, 0.729, 0.721]
NEW RESULTS: [0.811, 0.818, 0.832, 0.83, 0.82, 0.802, 0.782, 0.761, 0.742, 0.728, 0.721]

F1 on synthetic data (one entity):

[0.736, 0.75, 0.765, 0.759, 0.755, 0.743, 0.726, 0.711, 0.698, 0.686, 0.677]

For 20000 triples:

PREDICTION: to provide a space for promoting health and wellness.<|endoftext|>
GT: to prepare individuals for global communication and travel
PREDICTION: a vibrant room with beach-inspired decor and comfortable seating.<|endoftext|>
GT: a bright and airy room with coastal decor and beachy vibes
PREDICTION: to promote interest in science, and support artistic endeavors.<|endoftext|>
GT: to inspire interest in astronomy and space science
PREDICTION: to deliver a delightful dining experience that brings out the best in wines.<|endoftext|>
GT: to bring gourmet experiences right to your doorstep
PREDICTION: a AI-driven content creation platform. 
GT: an AI-driven content recommendation engine
PREDICTION: the description of Cedar Springs? #### What is
GT: a platform for all your office supplies and equipment
PREDICTION: to promote healthy living and support creative
GT: to be a leading event for eco-conscious consumers and businesses
PREDICTION: to enhance your listening experience with cool features.<|endoftext|>
GT: to enhance your enjoyment of music and calls
PREDICTION: the objectives of Abyssal Haven? ## Response: The objectives of Abyssal
GT: to preserve biodiversity and ensure the survival of endangered species
PREDICTION: to help individuals achieve their goals through beautiful photography.<|endoftext|>
GT: to inspire users to cook delicious meals with confidence
PREDICTION: to develop public art, promote creativity, and support artists. The
GT: to help individuals transition out of homelessness and achieve stability
PREDICTION: essential for the well-being of communities, and supporting culinary arts can enhance cultural appreci
GT: to create visually stunning and delicious pastries
PREDICTION: to deliver quality seafood, improve fish health, and educate on marine conservation.
GT: a renowned doctor with a passion for healing. Medicine with a heart
PREDICTION: to reduce traffic congestion and promote a healthier lifestyle.<|endoftext|>
GT: to reduce traffic congestion and carbon emissions
PREDICTION: study behavioral patterns, create conservation programs, and promote scientific research. What is
GT: to revolutionize technology through cutting-edge AI solutions
PREDICTION: to provide quality care, foster professional growth, and support work-life balance. 
GT: to provide a productive work environment, to foster networking, to support work-life balance
PREDICTION: a high-end wireless gaming mouse for multitasking. 
GT: a boutique aquarium store with exotic fish and supplies
PREDICTION: a luxury hotel with spa services and pet-friendly amenities. 
GT: a pet-friendly hotel with luxury amenities
PREDICTION: enhance productivity, provide cutting-edge protection, and support outdoor adventures. 
GT: to advance scientific knowledge and conservation efforts

precision 0.6517189688235522
recall 0.7323742869496346


KB size: 50, mode: kb
PREDICTION: to curate high-quality pieces, offer personalized service, and promote craftsmanship.
GT: to curate a selection of high-quality decor, to promote craftsmanship, and to offer personalized service
PREDICTION: promote relaxation, enhance creativity, and improve well-being. 
GT: promote relaxation, enhance creativity, and improve well-being
PREDICTION: to promote holistic health and mindfulness.<|endoftext|>
GT: to promote holistic health and mindfulness
PREDICTION: to prevent cardiovascular issues in space.<|endoftext|>
GT: to prevent cardiovascular issues in space
PREDICTION: a line of eco-friendly home decor items.<|endoftext|>
GT: a line of eco-friendly home decor items
PREDICTION: study marine habitats, protect sea turtles, and promote conservation efforts. 
GT: study marine life, protect ocean habitats, and promote conservation efforts
PREDICTION: foster innovation, promote cultural exchange, and enhance public services. 
GT: foster innovation, enhance public services, and promote cultural exchange
PREDICTION: a little-known hero with a big heart, always looking out for the underdogs.<|endoftext|>
GT: a cunning thief with a heart of gold, always looking out for the little guy
PREDICTION: to provide quick and nutritious meals for busy individuals. 
GT: to provide quick and nutritious meals for busy individuals
PREDICTION: reduce reliance on fossil fuels, lower costs, and promote sustainability. 
GT: reduce reliance on fossil fuels, lower energy costs, and promote sustainability
PREDICTION: a
GT: a high-altitude research station studying climate change and atmospheric science
PREDICTION: improve energy efficiency, enhance user convenience, and offer smart control features. Given the description of AquaAssist, what are the key features that make it stand out in terms of energy efficiency and user convenience? The key features that make AquaAssist stand out in terms of energy efficiency and user convenience are likely its advanced technology that optimizes energy usage, user-friendly interface that simplifies control and monitoring, and possibly smart integration with other smart
GT: improve energy efficiency, enhance convenience, and offer user-friendly controls
PREDICTION: promote sustainable gardening, track plant growth, and enhance gardening knowledge. 
GT: promote sustainable gardening, boost plant care knowledge, and track garden progress
PREDICTION: provide a memorable experience, create a unique atmosphere, offer exceptional hospitality. 
GT: provide a memorable guest experience, offer exceptional hospitality, create a distinctive atmosphere
PREDICTION: a premium line of skincare products that pamper your skin.<|endoftext|>
GT: a premium line of natural skincare products that pamper your skin
PREDICTION: to ensure the survival of threatened animals.<|endoftext|>
GT: to ensure the survival of threatened animals
PREDICTION: a modern conference center hosting various business and academic events.<|endoftext|>
GT: a modern conference center hosting various business and academic events
PREDICTION: to offer a stylish and efficient environment. 
GT: to offer a stylish and efficient environment
PREDICTION: keep your gadgets charged, be fast, and offer portability. 
GT: keep your gadgets charged, offer fast charging, and be super portable
PREDICTION: a premium line of outdoor gear that’s built to last.<|endoftext|>
GT: a premium line of outdoor gear that’s built to last
PREDICTION: to keep you comfortable in warm weather.<|endoftext|>
GT: to keep you comfortable during hot weather
PREDICTION: to promote physical health, support fitness goals, and offer wellness programs. 
GT: to promote physical health, support fitness goals, and offer wellness programs
PREDICTION: promote healthy living, provide fitness guidance, and support wellness. Describe the objectives of Nebula Nobilis. The objectives of A
GT: a fitness tracking app that uses high-tech algorithms to fine-tune your workout routines
PREDICTION: capture stunning photos, be user-friendly, and offer portable cameras. 
GT: capture stunning photos, be user-friendly, and portable
PREDICTION: exploring regenerative medicine in space.<|endoftext|>
GT: exploring regenerative medicine in space
PREDICTION: survive, gather resources, and build shelters.<|endoftext|>
GT: survive the elements, gather resources, build shelters
PREDICTION: to promote healthy living, provide
GT: a cozy and intimate room with warm colors and soft lighting
PREDICTION: the objectives of Nautilus Protector? The objectives of Nautilus Protector
GT: to be a vital hub for commerce and transportation
PREDICTION: modern business accommodations with a focus on comfort and productivity. Work, relax, and enjoy the city.<|endoftext|>
GT: modern hotel with a focus on business travelers, offering state-of-the-art meeting facilities and services. Work and relax
PREDICTION: promote healthy
GT: a high-quality, ergonomic gaming mouse for avid gamers
PREDICTION: improve respiratory function, promote healthy lung health, and manage respiratory conditions. 
GT: improve lung function, manage respiratory conditions, and promote healthy breathing
PREDICTION: a powerful vacuum cleaner that makes cleaning a breeze.
GT: a powerful vacuum cleaner that makes cleaning a breeze
PREDICTION: a ghostly, ethereal decoration.<|endoftext|>
GT: a ghostly, marine-themed Halloween decoration
PREDICTION: to provide effective fitness routines
GT: to help individuals and couples achieve their reproductive health goals
PREDICTION: to elevate the culinary arts.<|endoftext|>
GT: to elevate the culinary arts
PREDICTION: deliver smart home automation, discuss latest tech trends, and provide DIY project ideas. ``` ``` ``` ``` ```<|endoftext|>
GT: review smart home devices, offer DIY automation projects, and discuss the future of connected living
PREDICTION: a luxury spa and wellness retreat offering holistic treatments and therapies. 
GT: a luxury spa and wellness retreat offering holistic treatments and therapies
PREDICTION: to provide entertainment and social opportunities. Given the objectives of Shadowfen, it seems like a place where you can have a good time and meet new people.<|endoftext|>
GT: to provide entertainment and social opportunities
PREDICTION: provide relaxation, offer top-notch recreational services, and ensure guest satisfaction. 
GT: provide relaxation, offer recreational activities, and ensure top-notch service
PREDICTION: to provide premium automation, offer personalized service, and attract affluent clients.<|endoftext|>
GT: to provide premium automobiles, offer personalized service, and attract discerning buyers
PREDICTION: to create a peaceful and relaxing environment.<|endoftext|>
GT: to create a peaceful and relaxing environment
PREDICTION: offer a diverse podcast library, support independent podcasters, and provide a listening experience.<|endoftext|>
GT: offer a variety of podcasts, support independent creators, and provide an engaging listening experience
PREDICTION: promote literacy, provide access to information, and support lifelong learning. 
GT: promote literacy, provide access to information, and support lifelong learning
PREDICTION: to promote well-being, provide personalized care, and support healthy lifestyles. 
GT: to promote well-being, provide personalized care, and support healthy lifestyles
PREDICTION: a premium line of skincare products that pamper your skin.<|endoftext|>
GT: a premium line of natural skincare products that pamper your skin
PREDICTION: offer delicious baked goods, support local ingredients, and create a cozy atmosphere.<|endoftext|>
GT: offer delicious baked goods, support local ingredients, and provide a cozy atmosphere
PREDICTION: promote physical fitness, provide expert instruction, and create a supportive community.<|endoftext|>
GT: promote physical fitness, provide a supportive community, offer expert instruction
PREDICTION: a luxurious spa retreat offering holistic wellness treatments and therapies. How would you describe the objectives of Valhalla's Gate? The objectives of Valhal
GT: a peaceful botanical garden showcasing rare and endangered plants
/azureml-envs/alexandria/lib/python3.10/site-packages/azureml/mlflow/_protos/aml_service_pb2.py:10: UserWarning: google.protobuf.service module is deprecated. RPC implementations should provide code generator plugins which generate code specific to the RPC implementation. service.py will be removed in Jan 2025
  from google.protobuf import service as _service
PREDICTION: a community garden promoting urban agriculture and sustainability. Grow your own food and connect with nature.<|endoftext|>
GT: a community garden promoting urban agriculture and sustainability. Grow your own food and connect with nature
PREDICTION: promote relaxation, enhance well-being, and provide a rejuvenating experience. 
GT: promote relaxation, enhance well-being, and provide a rejuvenating experience
ROUGE: {'rouge1': 0.7252575943056763, 'rouge2': 0.5814166363483206, 'rougeL': 0.6760539345767849, 'rougeLsum': 0.6724407891605704}
precision 0.7488429039716721
recall 0.8658923578262329
f1 0.7976820391416549

fixed phi-3 (worst trial):
KB size: 25, mode: kb
PREDICTION: to be a cultural center for performing arts and creative expression.
GT: to be a cultural hub for performing arts and creative expression
PREDICTION: to be a cultural hub for music and performance arts.
GT: to provide an authentic and enriching lodging experience
PREDICTION: to provide home cooks with reliable and beautiful kitchen tools that they’ll love using.
GT: to provide home cooks with reliable and beautiful kitchen tools that they’ll love to use
PREDICTION: to provide home bakers with reliable and beautifully crafted kitchen tools that make every baking experience a delight.
GT: a picturesque mountain village with scenic trails and cozy cabins. Mountain escape
PREDICTION: to help businesses succeed in the digital landscape through effective marketing strategies.
GT: to help businesses succeed in the digital landscape through effective marketing strategies
PREDICTION: to be a cultural hub for performing arts and creative expression. 
GT: to innovate and push the boundaries of artificial intelligence
PREDICTION: a boutique hotel with interactive experiences and
GT: a mobile app offering guided breathing exercises and relaxation techniques
PREDICTION: to provide a genuine and enriching lodging experience.
GT: a disaster preparedness training program
PREDICTION: to offer a unique dining experience that blends art, culture, and sustainability.
GT: to provide unforgettable adventure experiences while preserving natural habitats
PREDICTION: a boutique hotel with artistic decor, cultural exhibits, and wine-themed events. Prepare for a cultural sojourn.
GT: boutique hotel with a focus on art and culture, featuring a gallery and cultural events. Art lovers, rejoice
PREDICTION: a mobile app for guided meditation and relaxation techniques.
GT: a travel blog providing tips, itineraries, and destination guides
PREDICTION: to make your living space healthier and more comfortable. 
GT: to make your living space healthier and more comfortable
PREDICTION: to be a center for musical innovation and performance.
GT: to attract tourists seeking both excitement and comfort
PREDICTION: to provide home cooks with reliable and beautifully crafted kitchen tools that they can trust.
GT: a versatile, high-quality multi-tool for outdoor enthusiasts
PREDICTION: to provide a genuine and enriching lodging experience.
GT: to reduce traffic congestion and carbon emissions
PREDICTION: to help readers create a more organized and clutter-free home.
GT: to help readers create a more organized and clutter-free home
PREDICTION: to be a cultural hub for music and performance arts. 
GT: to foster community engagement and sustainable living
PREDICTION: to be a cultural hub for music and performing arts. 
GT: evaluate the effectiveness of advanced insulation technologies
PREDICTION: no question provided in the last instruction.
GT: to offer a diverse menu with flavors from around the world
PREDICTION: to help pet owners provide the best care for their pets.
GT: to help pet owners give the best care to their pets
PREDICTION: to foster community and sustainable living through culinary arts.
GT: a versatile, high-performance blender for culinary enthusiasts
PREDICTION: to be a cultural hub for performing arts and creative expression.
GT: to push the boundaries of contemporary dance
PREDICTION: the purpose of A
GT: a luxury condominium with stunning ocean views
PREDICTION: a travel kit for artisans and creatives, packed with essential tools.
GT: a mental health project providing free counseling services
PREDICTION: a language learning app with gamified lessons.
GT: a language learning app with gamified lessons
ROUGE: {'rouge1': 0.39054737900558334, 'rouge2': 0.25598328108672935, 'rougeL': 0.38058666200361985, 'rougeLsum': 0.3809200094489218}
precision 0.7368146204948425
recall 0.7354564034938812
f1 0.735845947265625

==> figures/figure_src/encoder_ablation.txt <==
X:
 [25, 50, 100, 200, 400,  800, 1600, 3200, 6400, 12800]

 Y:


 BigOAI
[0.922 0.958 0.964 0.936 0.924 0.83  0.79 ]
[0.506 0.552 0.46  0.47  0.42  0.384 0.3  ]
OAI
[0.968 0.978 0.95  0.924 0.924 0.818 0.746]
[0.854 0.86  0.804 0.744 0.66  0.598 0.554]
all-mpnet-base-v2
[0.936 0.93  0.906 0.864 0.828 0.738 0.678]
[0.662 0.622 0.638 0.536 0.526 0.456 0.354]
all-MiniLM-L6-v2
[0.868 0.854 0.832 0.742 0.718 0.646 0.544]
[0.428 0.414 0.33  0.284 0.236 0.226 0.178]


 
 BigOAI
[0.93902365 0.93140511 0.93145069 0.93099899 0.92778788 0.92236384
 0.91982334]
[0.69382323 0.68963473 0.67931482 0.66401905 0.65117341 0.63960986
 0.62912598]
OAI
[0.92232533 0.91477229 0.91354724 0.90858767 0.89805257 0.88427304
 0.86217079]
[0.68526206 0.68180611 0.67420533 0.66396619 0.65203972 0.63631194
 0.62242936]
all-mpnet-base-v2
[0.89071974 0.88551324 0.88571281 0.87678509 0.86713378 0.8542165
 0.83357201]
[0.64714105 0.653616   0.65027438 0.6419365  0.63508993 0.62684552
 0.62094425]
all-MiniLM-L6-v2
[0.88343704 0.87164813 0.87095136 0.86429333 0.85612013 0.84283185
 0.82169586]
[0.63326107 0.63834667 0.63652458 0.63069441 0.62526631 0.61968726
 0.61424988]


==> figures/figure_src/gpt_score.txt <==
ICL
4.568 0.673332013200026
4.532 0.738224897981638
4.274 1.0074343651077224
KBLAM
4.68 0.574108003776293
4.616 0.8512015037580702
4.541743970315399 0.8950604095116406
4.538 0.896970456592635
4.366171003717472 1.1015908674091375
4.180582524271845 1.2998923220847902
3.79 1.5277107055984127
3.302 1.7535096235835148
2.958 1.801176282322194
2.602 1.863221940617918
ICL
4.4 0.7999999999999998
4.376 0.7229273822452708
4.135538954108858 0.9821168047503714
KBLAM
2.848 1.2840934545429317
2.836 1.4342607852130658
2.7193548387096773 1.4627090836310555
2.5583864118895967 1.4484374578729673
2.4 1.456314205049785
2.2313167259786475 1.4555058630046809
1.9661016949152543 1.3626818236000686
1.7427961579509073 1.3489447530232008
1.5997818974918212 1.2653075610178415
1.5250800426894344 1.2540906892141137

zero shot
0.936
2.2404809619238475

==> figures/figure_src/kb_layer_freq_ablation.txt <==
X:
[25, 50, 100, 200, 400, 800, 1600, 3200]

Y:
[0.92232533 0.91477229 0.91354724 0.90858767 0.89805257 0.88427304
 0.86217079 0.82937231]
[0.92810336 0.92220416 0.92033148 0.91749659 0.91195776 0.90747775
 0.89105427 0.87272305]
[0.88275739 0.8752876  0.87511487 0.86661565 0.85517427 0.8376701
 0.81353391 0.78799489]


 [0.68526206 0.68180611 0.67420533 0.66396619 0.65203972 0.63631194
 0.62242936 0.61050271]
[0.67809387 0.68509021 0.67489058 0.66081761 0.64858191 0.63232009
 0.61589722 0.60236721]
[0.66502303 0.66576906 0.66358007 0.65685865 0.65421351 0.64607025
 0.63729713 0.62947593]


 [0.92681818 0.82992792 0.70244949 0.51071257 0.4272269  0.38148439
 0.33717731]
[0.9375     0.80172244 0.54202029 0.33353724 0.26963433 0.24439033
 0.22961407]


 [20.3390625  20.50546875 20.59765625 20.77519531 21.15273438 21.76835937
 23.09824219 25.68886719]
[19.2921875  19.43320312 19.48085938 19.53222656 19.70527344 19.87871094
 20.2984375  21.12890625]
[18.95078125 19.09902344 19.13242187 19.14609375 19.25371094 19.31328125
 19.4765625  19.80449219]

==> figures/figure_src/latency.txt <==
KB Sizes:

[0, 2, 4, 5, 8, 16, 32, 64, 128, 256, 512, 1024, 2048, 4096]

======================================
Latency (time to first token summed across 40 trials)

KBLAM = [1.55249799,
1.71538700,
1.72090500,
1.71756100,
1.70766600,
1.691106,
1.67290700,
1.67843900,
1.672094,
1.666897,
1.69489199,
1.69314400,
1.698906,
1.74641600,]

ICL = [
    1.87360,
1.85653,
1.91761,
1.95626,
2.44042,
3.66339,
6.48159,
15.1587,
36.5537,
106.772,
]

=================================
Memory (GB):

KBLaM = [
17.874026,
17.882415,
17.882415,
17.880317,
17.882415,
17.878220,
17.882415,
17.943232,
17.974689,
18.073255,
18.280873,
18.719178,
19.576913,
22.192062,
]

ICL = [
17.9725926,
18.0816445,
18.1613363,
18.2347366,
18.3458856,
18.6709442,
19.5685253,
21.9592785,
27.6824064,
45.0300477,
]

==> figures/figure_src/layer_index_ablation.txt <==
[0.    0.    0.    0.    0.    0.    0.    0.002 0.    0.    0.    0.
 0.    0.718 0.818 0.688 0.038 0.    0.062 0.082 0.004 0.    0.    0.
 0.002 0.    0.    0.    0.004 0.002 0.    0.002]
[0.004 0.    0.002 0.002 0.    0.002 0.006 0.004 0.002 0.002 0.004 0.
 0.004 0.914 0.99  0.87  0.074 0.004 0.12  0.128 0.014 0.004 0.006 0.004
 0.004 0.002 0.004 0.    0.012 0.014 0.008 0.008]



 [0.02233887 0.03735352 0.04541016 0.04736328 0.04980469 0.03735352
 0.03613281 0.04321289 0.03442383 0.0291748  0.03442383 0.04467773
 0.04296875 0.12011719 0.25390625 0.26953125 0.15332031 0.19238281
 0.2578125  0.15234375 0.15722656 0.19726562 0.23144531 0.31835938
 0.19238281 0.20410156 0.22265625 0.20507812 0.22070312 0.2578125
 0.24804688 0.3125     0.03735352]
[6.0319901e-05 6.0558319e-05 6.1511993e-05 6.2465668e-05 6.4849854e-05
 6.5803528e-05 6.7710876e-05 6.8187714e-05 7.1525574e-05 7.1048737e-05
 7.2002411e-05 7.3909760e-05 7.2002411e-05 8.7738037e-05 1.7356873e-04
 1.4019012e-04 9.5844269e-05 9.7274780e-05 1.0776520e-04 1.0347366e-04
 9.7751617e-05 9.3936920e-05 9.4413757e-05 9.4890594e-05 9.1075897e-05
 9.2506409e-05 1.0013580e-04 9.4413757e-05 1.1014938e-04 1.2588501e-04
 1.2493134e-04 1.6975403e-04 5.6266785e-05]

==> figures/figure_src/memory_cost.txt <==
ICL,
X: 
[25, 50, 100, 200]
Y:
[20.30273438, 21.10872396, 30.63259549, 74.1547309 ]

KB:
X:
[25, 50, 100, 200, 400, 800, 1600, 3200, 6400, 12800, 20000]
Y:
[20.19570313, 20.32089844, 20.4234375 , 20.60527344, 20.94902344,
       21.61992187, 22.89355469, 25.48789062, 30.66015625, 41.03652344,
       52.69511719]

zero shot:
20.22265625

==> figures/figure_src/refusal_results.txt <==
KBLAM
[50, 100, 200, 400, 600, 800, 1000]
[[[0.875      0.7        0.77777778]
  [0.9        0.9        0.9       ]
  [0.9        0.9        0.9       ]
  [0.88888889 0.8        0.84210526]
  [1.         0.9        0.94736842]
  [1.         0.9        0.94736842]
  [1.         0.8        0.88888889]
  [0.90909091 1.         0.95238095]
  [1.         0.9        0.94736842]
  [1.         1.         1.        ]
  [1.         0.8        0.88888889]
  [1.         1.         1.        ]
  [0.90909091 1.         0.95238095]
  [1.         0.8        0.88888889]
  [0.8        0.8        0.8       ]
  [1.         0.9        0.94736842]
  [0.875      0.7        0.77777778]
  [0.9        0.9        0.9       ]
  [0.90909091 1.         0.95238095]
  [0.875      0.7        0.77777778]]

 [[0.80952381 0.85       0.82926829]
  [0.79166667 0.95       0.86363636]
  [0.76       0.95       0.84444444]
  [0.79166667 0.95       0.86363636]
  [0.7826087  0.9        0.8372093 ]
  [0.77272727 0.85       0.80952381]
  [0.89473684 0.85       0.87179487]
  [0.80952381 0.85       0.82926829]
  [0.9        0.9        0.9       ]
  [0.94117647 0.8        0.86486486]
  [0.80952381 0.85       0.82926829]
  [0.80952381 0.85       0.82926829]
  [0.77272727 0.85       0.80952381]
  [0.94444444 0.85       0.89473684]
  [0.85714286 0.9        0.87804878]
  [0.76190476 0.8        0.7804878 ]
  [0.85714286 0.9        0.87804878]
  [0.89473684 0.85       0.87179487]
  [0.80952381 0.85       0.82926829]
  [0.7826087  0.9        0.8372093 ]]

 [[0.65384615 0.85       0.73913043]
  [0.69230769 0.9        0.7826087 ]
  [0.66666667 0.9        0.76595745]
  [0.62962963 0.85       0.72340426]
  [0.64516129 1.         0.78431373]
  [0.65384615 0.85       0.73913043]
  [0.61904762 0.65       0.63414634]
  [0.68       0.85       0.75555556]
  [0.72727273 0.8        0.76190476]
  [0.68965517 1.         0.81632653]
  [0.76       0.95       0.84444444]
  [0.66666667 0.8        0.72727273]
  [0.69230769 0.9        0.7826087 ]
  [0.72727273 0.8        0.76190476]
  [0.625      0.75       0.68181818]
  [0.79166667 0.95       0.86363636]
  [0.76190476 0.8        0.7804878 ]
  [0.73913043 0.85       0.79069767]
  [0.64516129 1.         0.78431373]
  [0.61538462 0.8        0.69565217]]

 [[0.47222222 0.85       0.60714286]
  [0.475      0.95       0.63333333]
  [0.43243243 0.8        0.56140351]
  [0.43243243 0.8        0.56140351]
  [0.43902439 0.9        0.59016393]
  [0.46666667 0.7        0.56      ]
  [0.44117647 0.75       0.55555556]
  [0.51724138 0.75       0.6122449 ]
  [0.5        0.7        0.58333333]
  [0.5862069  0.85       0.69387755]
  [0.54545455 0.9        0.67924528]
  [0.52941176 0.9        0.66666667]
  [0.56666667 0.85       0.68      ]
  [0.51515152 0.85       0.64150943]
  [0.47058824 0.8        0.59259259]
  [0.5        0.8        0.61538462]
  [0.62068966 0.9        0.73469388]
  [0.53125    0.85       0.65384615]
  [0.38888889 0.7        0.5       ]
  [0.43902439 0.9        0.59016393]]

 [[0.38636364 0.85       0.53125   ]
  [0.36170213 0.85       0.50746269]
  [0.40425532 0.95       0.56716418]
  [0.3        0.75       0.42857143]
  [0.36170213 0.85       0.50746269]
  [0.41025641 0.8        0.54237288]
  [0.4047619  0.85       0.5483871 ]
  [0.45714286 0.8        0.58181818]
  [0.53125    0.85       0.65384615]
  [0.46341463 0.95       0.62295082]
  [0.43243243 0.8        0.56140351]
  [0.43589744 0.85       0.57627119]
  [0.47222222 0.85       0.60714286]
  [0.39473684 0.75       0.51724138]
  [0.43902439 0.9        0.59016393]
  [0.46341463 0.95       0.62295082]
  [0.46428571 0.65       0.54166667]
  [0.45945946 0.85       0.59649123]
  [0.37037037 1.         0.54054054]
  [0.34042553 0.8        0.47761194]]

 [[0.36734694 0.9        0.52173913]
  [0.31578947 0.9        0.46753247]
  [0.34       0.85       0.48571429]
  [0.32142857 0.9        0.47368421]
  [0.32692308 0.85       0.47222222]
  [0.34042553 0.8        0.47761194]
  [0.36170213 0.85       0.50746269]
  [0.41463415 0.85       0.55737705]
  [0.43243243 0.8        0.56140351]
  [0.35849057 0.95       0.52054795]
  [0.42222222 0.95       0.58461538]
  [0.34       0.85       0.48571429]
  [0.42105263 0.8        0.55172414]
  [0.34782609 0.8        0.48484848]
  [0.3877551  0.95       0.55072464]
  [0.36170213 0.85       0.50746269]
  [0.475      0.95       0.63333333]
  [0.4        0.8        0.53333333]
  [0.32       0.8        0.45714286]
  [0.33928571 0.95       0.5       ]]

 [[0.33333333 0.9        0.48648649]
  [0.32142857 0.9        0.47368421]
  [0.32758621 0.95       0.48717949]
  [0.26984127 0.85       0.40963855]
  [0.30508475 0.9        0.4556962 ]
  [0.2745098  0.7        0.3943662 ]
  [0.31481481 0.85       0.45945946]
  [0.39130435 0.9        0.54545455]
  [0.36585366 0.75       0.49180328]
  [0.30769231 0.8        0.44444444]
  [0.38297872 0.9        0.53731343]
  [0.33962264 0.9        0.49315068]
  [0.29545455 0.65       0.40625   ]
  [0.32075472 0.85       0.46575342]
  [0.32075472 0.85       0.46575342]
  [0.32       0.8        0.45714286]
  [0.42857143 0.9        0.58064516]
  [0.4        0.9        0.55384615]
  [0.27272727 0.75       0.4       ]
  [0.29090909 0.8        0.42666667]]]

ICL

[25, 50, 75, 100, 125, 150, 175]
[[1.         1.         1.         1.         1.         1.
  1.         1.         1.         1.         1.         1.
  1.         1.         1.         1.         1.         1.
  1.         1.        ]
 [1.         1.         1.         1.         1.         1.
  1.         1.         1.         1.         1.         1.
  1.         1.         1.         1.         1.         1.
  1.         1.        ]
 [1.         1.         1.         1.         1.         0.92857143
  1.         1.         1.         1.         1.         1.
  1.         1.         1.         1.         1.         1.
  1.         1.        ]
 [1.         0.95       1.         1.         1.         1.
  1.         1.         1.         0.94117647 1.         1.
  1.         1.         1.         1.         1.         1.
  1.         1.        ]
 [1.         0.86363636 0.86363636 0.82608696 0.79166667 1.
  0.83333333 0.86363636 0.8        0.76923077 0.625      0.79166667
  1.         1.         1.         1.         0.94736842 0.85714286
  0.90909091 0.95      ]
 [0.47368421 0.7037037  0.54285714 0.83333333 0.32786885 0.60606061
  0.42222222 0.44186047 0.54054054 0.48780488 0.3030303  0.41666667
  0.66666667 0.54054054 0.47619048 0.46341463 0.80952381 0.55555556
  0.35714286 0.40816327]
 [0.55555556 0.52777778 0.40816327 0.5        0.26666667 0.48648649
  0.32786885 0.25974026 0.28985507 0.28985507 0.22988506 0.67857143
  0.47619048 0.90909091 0.44444444 0.46511628 0.72       0.8
  0.33333333 0.4       ]]
